Landmark Breaker: Obstructing DeepFake By Disturbing Landmark Extraction

The recent development of Deep Neural Networks (DNN) has significantly increased the realism of AI-synthesized faces, with the most notable examples being the DeepFakes. The DeepFake technology can synthesize a face of target subject from a face of another subject, while retains the same face attributes. With the rapidly increased social media portals (Facebook, Instagram, etc), these realistic fake faces rapidly spread though the Internet, causing a broad negative impact to the society. In this paper, we describe Landmark Breaker, the first dedicated method to disrupt facial landmark extraction, and apply it to the obstruction of the generation of DeepFake videos.Our motivation is that disrupting the facial landmark extraction can affect the alignment of input face so as to degrade the DeepFake quality. Our method is achieved using adversarial perturbations. Compared to the detection methods that only work after DeepFake generation, Landmark Breaker goes one step ahead to prevent DeepFake generation. The experiments are conducted on three state-of-the-art facial landmark extractors using the recent Celeb-DF dataset.

==> tablee.txt <==

%% bare_conf.tex
%% V1.4b
%% 2015/08/26
%% by Michael Shell
%% See:
%% http://www.michaelshell.org/
%% for current contact information.
%%
%% This is a skeleton file demonstrating the use of IEEEtran.cls
%% (requires IEEEtran.cls version 1.8b or later) with an IEEE
%% conference paper.
%%
%% Support sites:
%% http://www.michaelshell.org/tex/ieeetran/
%% http://www.ctan.org/pkg/ieeetran
%% and
%% http://www.ieee.org/

%%*************************************************************************
%% Legal Notice:
%% This code is offered as-is without any warranty either expressed or
%% implied; without even the implied warranty of MERCHANTABILITY or
%% FITNESS FOR A PARTICULAR PURPOSE!
%% User assumes all risk.
%% In no event shall the IEEE or any contributor to this code be liable for
%% any damages or losses, including, but not limited to, incidental,
%% consequential, or any other damages, resulting from the use or misuse
%% of any information contained here.
%%
%% All comments are the opinions of their respective authors and are not
%% necessarily endorsed by the IEEE.
%%
%% This work is distributed under the LaTeX Project Public License (LPPL)
%% ( http://www.latex-project.org/ ) version 1.3, and may be freely used,
%% distributed and modified. A copy of the LPPL, version 1.3, is included
%% in the base LaTeX documentation of all distributions of LaTeX released
%% 2003/12/01 or later.
%% Retain all contribution notices and credits.
%% ** Modified files should be clearly indicated as such, including  **
%% ** renaming them and changing author support contact information. **
%%*************************************************************************


% *** Authors should verify (and, if needed, correct) their LaTeX system  ***
% *** with the testflow diagnostic prior to trusting their LaTeX platform ***
% *** with production work. The IEEE's font choices and paper sizes can   ***
% *** trigger bugs that do not appear when using other class files.       ***                          ***
% The testflow support page is at:
% http://www.michaelshell.org/tex/testflow/



\documentclass[conference]{IEEEtran}
\usepackage[latin9]{inputenc}
\usepackage{amsmath}
\usepackage{graphicx}
\usepackage{amssymb}
\usepackage{algorithm}
\usepackage[noend]{algpseudocode}

\def\eg{\emph{e.g.}}
\def\etal{\emph{et al. }}
\def\ie{\emph{i.e.}}


\def\CI{\cal{I}}
\def\CP{\cal{P}}
\def\CD{\cal{D}}
\def\CF{\cal{F}}
\def\CL{\cal{L}}
\def\CT{\cal{s}}
\def\CX{\cal{X}}

\def\I{\mathbf{I}}
\def\E{\mathbf{E}}
\def\H{\mathbf{H}}
\def\P{\mathbf{P}}
\def\D{\mathbf{D}}
\def\F{\mathbf{F}}
\def\z{\mathbf{z}}
\def\g{\mathbf{g}}
\def\b{\mathbf{b}}
\def\t{\mathbf{s}}
\def\l{\mathbf{l}}
\def\L{\mathbf{L}}

%\makeatletter

%\def\ps@IEEEtitlepagestyle{%
%  \def\@oddfoot{\mycopyrightnotice}%
%}
%
%\def\mycopyrightnotice{
%%For papers in which all authors are employed by the US government, the copyright notice is:
%%   {\footnotesize  U.S. Government work not protected by U.S. copyright \hfill 2016 IEEE International Workshop on Information Forensics and Security (WIFS) }
%%
%%For papers in which all authors are employed by a Crown government (UK, Canada, and Australia), the copyright notice is:
%%  {\footnotesize  978-1-5090-1138-4/16/\$31.00 ©2016 Crown \hfill 2016 IEEE International Workshop on Information Forensics and Security (WIFS) }
%%
%%For papers in which all authors are employed by the European Union, the copyright notice is:
%%{\footnotesize  978-1-5090-1138-4/16/\$31.00 ©2016 European Union \hfill 2016 IEEE International Workshop on Information Forensics and Security (WIFS) }
%%
%%For all other papers the copyright notice is:
%  {\footnotesize  978-1-5090-1138-4/16/\$31.00 ©2016 IEEE \hfill 2016 IEEE International Workshop on Information Forensics and Security (WIFS) }
%  \gdef\mycopyrightnotice{}% just in case
%}
%\makeatother







% Some Computer Society conferences also require the compsoc mode option,
% but others use the standard conference format.
%
% If IEEEtran.cls has not been installed into the LaTeX system files,
% manually specify the path to it like:
% \documentclass[conference]{../sty/IEEEtran}





% Some very useful LaTeX packages include:
% (uncomment the ones you want to load)


% *** MISC UTILITY PACKAGES ***
%
%\usepackage{ifpdf}
% Heiko Oberdiek's ifpdf.sty is very useful if you need conditional
% compilation based on whether the output is pdf or dvi.
% usage:
% \ifpdf
%   % pdf code
% \else
%   % dvi code
% \fi
% The latest version of ifpdf.sty can be obtained from:
% http://www.ctan.org/pkg/ifpdf
% Also, note that IEEEtran.cls V1.7 and later provides a builtin
% \ifCLASSINFOpdf conditional that works the same way.
% When switching from latex to pdflatex and vice-versa, the compiler may
% have to be run twice to clear warning/error messages.






% *** CITATION PACKAGES ***
%
%\usepackage{cite}
% cite.sty was written by Donald Arseneau
% V1.6 and later of IEEEtran pre-defines the format of the cite.sty package
% \cite{} output to follow that of the IEEE. Loading the cite package will
% result in citation numbers being automatically sorted and properly
% "compressed/ranged". e.g., [1], [9], [2], [7], [5], [6] without using
% cite.sty will become [1], [2], [5]--[7], [9] using cite.sty. cite.sty's
% \cite will automatically add leading space, if needed. Use cite.sty's
% noadjust option (cite.sty V3.8 and later) if you want to turn this off
% such as if a citation ever needs to be enclosed in parenthesis.
% cite.sty is already installed on most LaTeX systems. Be sure and use
% version 5.0 (2009-03-20) and later if using hyperref.sty.
% The latest version can be obtained at:
% http://www.ctan.org/pkg/cite
% The documentation is contained in the cite.sty file itself.







% *** GRAPHICS RELATED PACKAGES ***
%
\ifCLASSINFOpdf
  % \usepackage[pdftex]{graphicx}
  % declare the path(s) where your graphic files are
  % \graphicspath{{../pdf/}{../jpeg/}}
  % and their extensions so you won't have to specify these with
  % every instance of \includegraphics
  % \DeclareGraphicsExtensions{.pdf,.jpeg,.png}
\else
  % or other class option (dvipsone, dvipdf, if not using dvips). graphicx
  % will default to the driver specified in the system graphics.cfg if no
  % driver is specified.
  % \usepackage[dvips]{graphicx}
  % declare the path(s) where your graphic files are
  % \graphicspath{{../eps/}}
  % and their extensions so you won't have to specify these with
  % every instance of \includegraphics
  % \DeclareGraphicsExtensions{.eps}
\fi
% graphicx was written by David Carlisle and Sebastian Rahtz. It is
% required if you want graphics, photos, etc. graphicx.sty is already
% installed on most LaTeX systems. The latest version and documentation
% can be obtained at:
% http://www.ctan.org/pkg/graphicx
% Another good source of documentation is "Using Imported Graphics in
% LaTeX2e" by Keith Reckdahl which can be found at:
% http://www.ctan.org/pkg/epslatex
%
% latex, and pdflatex in dvi mode, support graphics in encapsulated
% postscript (.eps) format. pdflatex in pdf mode supports graphics
% in .pdf, .jpeg, .png and .mps (metapost) formats. Users should ensure
% that all non-photo figures use a vector format (.eps, .pdf, .mps) and
% not a bitmapped formats (.jpeg, .png). The IEEE frowns on bitmapped formats
% which can result in "jaggedy"/blurry rendering of lines and letters as
% well as large increases in file sizes.
%
% You can find documentation about the pdfTeX application at:
% http://www.tug.org/applications/pdftex





% *** MATH PACKAGES ***
%
%\usepackage{amsmath}
% A popular package from the American Mathematical Society that provides
% many useful and powerful commands for dealing with mathematics.
%
% Note that the amsmath package sets \interdisplaylinepenalty to 10000
% thus preventing page breaks from occurring within multiline equations. Use:
%\interdisplaylinepenalty=2500
% after loading amsmath to restore such page breaks as IEEEtran.cls normally
% does. amsmath.sty is already installed on most LaTeX systems. The latest
% version and documentation can be obtained at:
% http://www.ctan.org/pkg/amsmath





% *** SPECIALIZED LIST PACKAGES ***
%
%\usepackage{algorithmic}
% algorithmic.sty was written by Peter Williams and Rogerio Brito.
% This package provides an algorithmic environment fo describing algorithms.
% You can use the algorithmic environment in-text or within a figure
% environment to provide for a floating algorithm. Do NOT use the algorithm
% floating environment provided by algorithm.sty (by the same authors) or
% algorithm2e.sty (by Christophe Fiorio) as the IEEE does not use dedicated
% algorithm float types and packages that provide these will not provide
% correct IEEE style captions. The latest version and documentation of
% algorithmic.sty can be obtained at:
% http://www.ctan.org/pkg/algorithms
% Also of interest may be the (relatively newer and more customizable)
% algorithmicx.sty package by Szasz Janos:
% http://www.ctan.org/pkg/algorithmicx




% *** ALIGNMENT PACKAGES ***
%
%\usepackage{array}
% Frank Mittelbach's and David Carlisle's array.sty patches and improves
% the standard LaTeX2e array and tabular environments to provide better
% appearance and additional user controls. As the default LaTeX2e table
% generation code is lacking to the point of almost being broken with
% respect to the quality of the end results, all users are strongly
% advised to use an enhanced (at the very least that provided by array.sty)
% set of table tools. array.sty is already installed on most systems. The
% latest version and documentation can be obtained at:
% http://www.ctan.org/pkg/array


% IEEEtran contains the IEEEeqnarray family of commands that can be used to
% generate multiline equations as well as matrices, tables, etc., of high
% quality.




% *** SUBFIGURE PACKAGES ***
%\ifCLASSOPTIONcompsoc
%  \usepackage[caption=false,font=normalsize,labelfont=sf,textfont=sf]{subfig}
%\else
%  \usepackage[caption=false,font=footnotesize]{subfig}
%\fi
% subfig.sty, written by Steven Douglas Cochran, is the modern replacement
% for subfigure.sty, the latter of which is no longer maintained and is
% incompatible with some LaTeX packages including fixltx2e. However,
% subfig.sty requires and automatically loads Axel Sommerfeldt's caption.sty
% which will override IEEEtran.cls' handling of captions and this will result
% in non-IEEE style figure/table captions. To prevent this problem, be sure
% and invoke subfig.sty's "caption=false" package option (available since
% subfig.sty version 1.3, 2005/06/28) as this is will preserve IEEEtran.cls
% handling of captions.
% Note that the Computer Society format requires a larger sans serif font
% than the serif footnote size font used in traditional IEEE formatting
% and thus the need to invoke different subfig.sty package options depending
% on whether compsoc mode has been enabled.
%
% The latest version and documentation of subfig.sty can be obtained at:
% http://www.ctan.org/pkg/subfig




% *** FLOAT PACKAGES ***
%
%\usepackage{fixltx2e}
% fixltx2e, the successor to the earlier fix2col.sty, was written by
% Frank Mittelbach and David Carlisle. This package corrects a few problems
% in the LaTeX2e kernel, the most notable of which is that in current
% LaTeX2e releases, the ordering of single and double column floats is not
% guaranteed to be preserved. Thus, an unpatched LaTeX2e can allow a
% single column figure to be placed prior to an earlier double column
% figure.
% Be aware that LaTeX2e kernels dated 2015 and later have fixltx2e.sty's
% corrections already built into the system in which case a warning will
% be issued if an attempt is made to load fixltx2e.sty as it is no longer
% needed.
% The latest version and documentation can be found at:
% http://www.ctan.org/pkg/fixltx2e


\usepackage{stfloats}
% stfloats.sty was written by Sigitas Tolusis. This package gives LaTeX2e
% the ability to do double column floats at the bottom of the page as well
% as the top. (e.g., "\begin{figure*}[!b]" is not normally possible in
% LaTeX2e). It also provides a command:
%\fnbelowfloat
% to enable the placement of footnotes below bottom floats (the standard
% LaTeX2e kernel puts them above bottom floats). This is an invasive package
% which rewrites many portions of the LaTeX2e float routines. It may not work
% with other packages that modify the LaTeX2e float routines. The latest
% version and documentation can be obtained at:
% http://www.ctan.org/pkg/stfloats
% Do not use the stfloats baselinefloat ability as the IEEE does not allow
% \baselineskip to stretch. Authors submitting work to the IEEE should note
% that the IEEE rarely uses double column equations and that authors should try
% to avoid such use. Do not be tempted to use the cuted.sty or midfloat.sty
% packages (also by Sigitas Tolusis) as the IEEE does not format its papers in
% such ways.
% Do not attempt to use stfloats with fixltx2e as they are incompatible.
% Instead, use Morten Hogholm'a dblfloatfix which combines the features
% of both fixltx2e and stfloats:
%
% \usepackage{dblfloatfix}
% The latest version can be found at:
% http://www.ctan.org/pkg/dblfloatfix




% *** PDF, URL AND HYPERLINK PACKAGES ***
%
%\usepackage{url}
% url.sty was written by Donald Arseneau. It provides better support for
% handling and breaking URLs. url.sty is already installed on most LaTeX
% systems. The latest version and documentation can be obtained at:
% http://www.ctan.org/pkg/url
% Basically, \url{my_url_here}.




% *** Do not adjust lengths that control margins, column widths, etc. ***
% *** Do not use packages that alter fonts (such as pslatex).         ***
% There should be no need to do such things with IEEEtran.cls V1.6 and later.
% (Unless specifically asked to do so by the journal or conference you plan
% to submit to, of course. )

\usepackage{multirow}

% correct bad hyphenation here
\hyphenation{op-tical net-works semi-conduc-tor}


\begin{document}
%
% paper title
% Titles are generally capitalized except for words such as a, an, and, as,
% at, but, by, for, in, nor, of, on, or, the, to and up, which are usually
% not capitalized unless they are the first or last word of the title.
% Linebreaks \\ can be used within to get better formatting as desired.
% Do not put math or special symbols in the title.
\title{Privacy Protection via Disturbing Landmark Detection}


% author names and affiliations
% use a multiple column layout for up to three different
% affiliations
% Yo
% \author{Yuezun Li, Pu Sun, Honggang Qi and Siwei Lyu}

% conference papers do not typically use \thanks and this command
% is locked out in conference mode. If really needed, such as for
% the acknowledgment of grants, issue a \IEEEoverridecommandlockouts
% after \documentclass

% for over three affiliations, or if they all won't fit within the width
% of the page, use this alternative format:
%
%\author{\IEEEauthorblockN{Michael Shell\IEEEauthorrefmark{1},
%Homer Simpson\IEEEauthorrefmark{2},
%James Kirk\IEEEauthorrefmark{3},
%Montgomery Scott\IEEEauthorrefmark{3} and
%Eldon Tyrell\IEEEauthorrefmark{4}}
%\IEEEauthorblockA{\IEEEauthorrefmark{1}School of Electrical and Computer Engineering\\
%Georgia Institute of Technology,
%Atlanta, Georgia 30332--0250\\ Email: see http://www.michaelshell.org/contact.html}
%\IEEEauthorblockA{\IEEEauthorrefmark{2}Twentieth Century Fox, Springfield, USA\\
%Email: homer@thesimpsons.com}
%\IEEEauthorblockA{\IEEEauthorrefmark{3}Starfleet Academy, San Francisco, California 96678-2391\\
%Telephone: (800) 555--1212, Fax: (888) 555--1212}
%\IEEEauthorblockA{\IEEEauthorrefmark{4}Tyrell Inc., 123 Replicant Street, Los Angeles, California 90210--4321}}




% use for special paper notices
%\IEEEspecialpapernotice{(Invited Paper)}




% make the title area
\maketitle


%INCLUDES COPYRIGHT NOTICE: one of three copyright notice should be included.
%Uncomment the appropriate line below, according to the authors %affiliation:
\begin{figure}[b]
\vspace{-0.3cm}
\parbox{\hsize}{\em
%information about the event:
WIFS`2020, December, 6-9, 2020, New York, USA.
%copyright notice: one of four copyright notices below should be included. Choose the right one below according to the authors affiliation:
%XXX-X-XXXX-XXXX-X/XX/\$XX.00 \ \copyright 2017 European Union.
%XXX-X-XXXX-XXXX-X/XX/\$XX.00  \ \copyright 2017 Crown.
%U.S. Government work not protected by U.S. copyright.
%XXX-X-XXXX-XXXX-X/XX/\$XX.00 \ \copyright 2017 IEEE.
XXX-X-XXXX-XXXX-X/XX/\$XX.00 \ \copyright 2020 IEEE.
}\end{figure}


% As a general rule, do not put math, special symbols or citations
% in the abstract
\begin{abstract}
The abstract goes here.
\end{abstract}

% no keywords




% For peer review papers, you can put extra information on the cover
% page as needed:
% \ifCLASSOPTIONpeerreview
% \begin{center} \bfseries EDICS Category: 3-BBND \end{center}
% \fi
%
% For peerreview papers, this IEEEtran command inserts a page break and
% creates the second title. It will be ignored for other modes.
\IEEEpeerreviewmaketitle



\section{Introduction}

% The privacy protection has been drawn increasingly attention due to the tremendous personal data (\eg, selfie image or videos) circulated publicly through social media such as YouTube, FaceBook and Instagram. 
% These vast volume of personal data exacerbates the potential risk of privacy leakage, as they can be used unauthorized in privacy related applications such as face recognition or head pose estimation.

% Recently, the demand of privacy protection becomes more urgent due to the drastically improvement of deep neural networks on face synthesis, especially the advent of technology named DeepFake. With the large amount of personal data, DeepFake can easily synthesize a realistic face of target individual based on a real face of donor individual, while keeps the same facial expression and orientation. Therefore, it can create illusions of a person's presence and activities that do not occur in reality. 

% The privacy protection has been drawn increasingly attention due to the tremendous personal data (\eg, selfie image or videos) circulated publicly through social media such as YouTube, FaceBook and Instagram. 
% These vast volume of personal data exacerbates the potential risk of privacy leakage, as they can be used unauthorized in privacy related applications such as face recognition or head pose estimation.

Recently, the privacy protection has been drawn increasingly attention due to the drastically improvement of deep neural networks on face synthesis, especially the advent of technology named DeepFake. With the large amount of personal data (\eg, selfie image or videos) circulated publicly through social media (\eg, YouTube, FaceBook and Instagram), DeepFake can easily synthesize a realistic face of target individual based on a real face of donor individual, while keeps the same facial expression and orientation. Therefore, DeepFake exacerbates the risk of people's privacy leakage as it can create illusions of a person's presence and activities that do not occur in reality.

In this paper, we describe a new method to alleviate the privacy leakage. The intuition of our method is to disturb the prerequisite step of DeepFake: facial landmark detection. Facial landmarks are key points of facial parts including tips and middle points of eyes, nose, mouth, eye brows as well as contours, see Fig.\ref{}. 
In DeepFake generation, many steps requires facial landmarks: (1) Face alignment: the input face of DeepFake model should be aligned to a standard configuration based on facial landmarks and (2) Post-processing: the face mask used to reduce artifacts is created based on facial landmarks, see Fig.\ref{}. 

Inspired by the works of adversarial perturbations \cite{}, we aim to disturb the facial landmark detectors by adding intentionally designed and observer-imperceptible noise, leading DeepFake generation malfunctioned. Specifically, we study two attack settings: the white-box attack, where the network architecture and parameters are known and the black-box attack, where the network architecture and parameters are unknown. For white-box attack, we design a new loss function to enlarge the difference between the prediction and ground truth and adapt the existing methods (\eg, I-FGSM \cite{}, MI-FGSM \cite{}) of attacking image classifier to our task. For black-box attack, we aim to mislead the target (unknown) landmark detectors by transferring the adversarial perturbations generated from substitute (known) landmark detectors, based on the observations that adversarial perturbations can be transferred between different networks \cite{}. The major challenge of this scenario is the adversarial perturbations are likely to over-fit on substitute models, which degrades the effectiveness of transferability to target models. As such, we propose a Transferable Landmark Adversarial Attack (TRANS-LAA) method to improve the transferable of adversarial perturbations.  

The experiments are conducted on WFLW dataset, which demonstrate the effectiveness of our method in disrupting state-of-the-art landmark detectors in white-box and black-box attack settings. We also validate our method on applications such as Face recognition, head pose estimation and DeepFake generation, to demonstrate the effectiveness on privacy protection.

% The contributions of this work is summarized in three-fold:
% \begin{enumerate}
%     \item To the best of our knowledge, we are the first to explore the vulnerability of facial landmarks detectors in both white-box and black-box attacking settings.
%     \item We propose a new black-box attack method, TRANS-LAA
%     \item We conduct experiments on six state-of-the-art facial landmark detectors and demonstrate the effectiveness on privacy protection.  
% \end{enumerate}


\section{Backgrounds}
\subsection{DeepFake}
% Although in recent years there have been many sophisticated algorithms for generating realistic synthetic face videos \cite{bitouk2008face,dale2011video,suwajanakorn2015makes,Thies_2016_CVPR,korshunova2017fast,suwajanakorn2017synthesizing,pham2018generative,karras2018progressive,kim2018DeepVideo,chan2019everybody,karras2019style,thies2019deferred}, most of these have not been in mainstream as open-source software tools that anyone can use. It is a much simpler method based on the work of neural image style transfer \cite{liu2017unsupervised} that becomes the {\em tool of choice} to create DeepFake videos in scale, with several independent open-source implementations, \eg, {\tt FakeApp} \cite{fakeapp}, {\tt DFaker} \cite{DFaker}, {\tt faceswap-GAN} \cite{faceswap-gan}, {\tt faceswap} \cite{faceswap}, and {\tt DeepFaceLab} \cite{DeepFaceLab}. We refer to this method as the {\em basic DeepFake maker}, and it is underneath many DeepFake videos circulated on the Internet or in the existing datasets. 



The overall pipeline of DeepFake is shown in Fig.\ref{fig:pipeline} (left). From an input video, faces of the target are detected, from which facial landmarks are further extracted. The landmarks are used to align the faces to a standard configuration \cite{kazemi2014one}. The aligned faces are then cropped and fed to an auto-encoder \cite{kingma2013auto} to synthesize faces of the donor with the same facial expressions as the original target's faces. 
The DeepFake model is usually composed by two convoluntional neural networks (CNNs), namely the encoder and the decoder. The encoder removes the identity-related features and preserves facial expression and orientation. The decoder re-adds the donor's identity back to the feature generated from encoder. The synthesized faces are then warped back to the original image and then refined by a mask created from the facial landmarks. 


\subsection{Facial Landmark Detectors}

The facial landmark detectors aim to output a set of facial key points. To date, there are two mainstream facial landmark detectors. The first one is     

Note the current landmark detectors will first generate a set of heat maps and then use the location of maximum value in each heat map as landmark, instead of directly regression to landmark locations. 


\subsection{Adversarial Perturbations}
The CNNs have been proven vulnerable against adversarial perturbations, that are intentionally crafted and perceptually imperceptible noises which can mislead the predictions of CNNs by adding to input image. Many methods \cite{szegedy2013intriguing,goodfellow2014explaining,kurakin2016adversarial,papernot2016limitations,moosavi2016deepfool,moosavi2017universal,zeng2017adversarial,luo2018towards,baluja2018learning} have been proposed to disturb the CNN based image classifiers in white-box fashion, \ie, the architecture and parameters can be accessed by attackers (known). For the white-box attack setting,  a specific loss function is designed and optimized with respect to image to make the predictions wrong. However, sometimes the CNNs work as black-box (unknown), that can not be accessed by attackers, such that the loss function is hard to be optimized as the gradient can not be back-propagated to image. Then the methods \cite{} are proposed for black-box attack, by transferring the adversarial perturbation created by attacking known CNNs to attack unknown CNNs. Inspired by the methods mentioned above, we propose a new method that is dedicated to disturb facial landmark detectors in both white-box and black-box attack settings.





\section{Methodology}

This section describes our white-box and black-box attack methods. For white-box attack, we design a new loss function and adapt existing methods (\eg, I-FGSM \cite{}, MI-FGSM \cite{}) from attacking image classifiers to landmark detector. For black-box attack, we propose Tranferable Landmark Adversarial Attack (TRANS-LAA) method to improve the transferibility of adversarial perturbations generated by white-box attack. In particular, our TRANS-LAA is achieved using three strategies: xxx, xxx and xxxx.

\subsection{White-box attack}

Let $\F_{\theta}$ denote the mapping function of a landmark detector with parameters $\theta$. Let $\I \in \mathbb{R}^{H \times W \times C}$ denote the benign image, where $H, W, C$ are height, width and channel number respectively, and $\H^{gt} \in \mathbb{R}^{k \times h \times w}$ denote the set of ground truth heat-maps, where $k,h,w$ are the number, height and width of heat-maps respectively. Note the number of heat-maps is also the number of final landmark points. 
% To train a landmark detector, the loss function can be formulated as
% \begin{equation}
%     \text{argmin}_{\theta} L(\I, \H^{gt}; \theta) = || \F_{\theta}(\I) - \H^{gt} ||_p,
% \end{equation}
$\F_{\theta}(\I)$ denotes the set of generated heat-maps. 

Our goal is to find an image $\I^{adv}$, which can disturb the prediction of landmark locations, while visually same as original image $\I$. To do so, we design a loss function that aims to enlarge the error between predicted heat-maps and ground truth heat-maps, while keeps the pixel distortion in a certain budget, \ie, $|| \I^{adv} - \I ||_\infty \leq \epsilon$. The loss function for attacking can be defined as
\begin{equation}
\begin{array}{cc}
     &  \text{argmin}_{\I^{adv}} L(\I^{adv}, \H^{gt}; \theta) = \text{cosine}(\F_{\theta}(\I^{adv}), \H^{gt}), \\
     &   s.t. \; || \I^{adv} - \I ||_{\infty} \leq \epsilon.
\end{array}
\label{eq:2}
\end{equation}

To minimize this equation, we adapt two methods, the iterative fast gradient sign method (I-FGSM) \cite{kurakin2016adversarial} and Momentum iterative fast gradient sign method (MI-FGSM) to white-box attack landmark detectors. 

Let $t$ denote the iteration number and $\I^{adv}_{t}$ denote the adversarial image obtained at iteration $t$. The start image is initialized as $\I^{adv}_{0} = \I$. 
For I-FGSM, the image is updated after each iteration by
\begin{equation}
\I^{adv}_{t+1} = {\tt clip} \{ \I^{adv}_{t} - \alpha \cdot \text{sign}(\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta)) \}, 
\end{equation}
where $\nabla_{\I^{adv}} (L(\cdot))$ is the gradient of Eq.\eqref{eq:2} with respect to $\I^{adv}$, $\alpha$ is the step size and {\tt clip} is truncation function to ensure the pixel value of results in $[0, 255]$.
The MI-FGSM is similar to I-FGSM but integrates monentum, which is defined as 

\begin{equation}
\begin{array}{cc}
     &   m_{t+1} = \lambda \cdot m_t + \frac{\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta))}{||\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta))||_1}. \\
     &  \I^{adv}_{t+1} = {\tt clip} \{ \I^{adv}_{t} - \alpha \cdot \text{sign}(m_{t+1}) \}.
\end{array}
\label{eq:5}
\end{equation}


% \subsubsection{Untargetd Attack}
% \subsubsection{Targeted Attack}

\subsection{Black-box attack}
To attack the unknown (target) landmark detectors, we aim to transfer the adversarial perturbation from known (substitute) landmark detectors based on the observation in \cite{}. Let $\F^{tar}$ and $\F^{sub}$ denote the target and substitute landmark detectors respectively. Our goal is to find an $\I^{adv}$ generated by attacking $\F^{sub}$ that can mislead $\F^{tar}$ while constrains the distortion $|| \I^{adv} - \I ||_\infty \leq \epsilon$.

To do so, we propose a Transferable Landmark Adversarial Attack (TRANS-LAA) method for black-box attack. Specifically, our method employ four strategies to boost the transferability of adversarial perturbation.  

\subsubsection{Random Gated Loss}
The loss function of Eq.\eqref{eq:2} in white-box attack aims to enlarge the discrepancy of all heat-maps. To increase the generalization of this loss function in transferibility, we propose a Random Gated Loss (RGL), which randomly select a subset $\phi \in [0,...,k]$ of all heat-maps into optimization at each iteration, that is
\begin{equation}
    \text{argmin}_{\I^{adv}} L(\I^{adv}, \H^{gt}; \theta) = \text{cosine}(\phi \circ \F_{\theta}(\I^{adv}), \phi \circ \H^{gt}),
\end{equation}
where $\circ$ denotes selecting the subset $\phi$ from $k$ heat-maps.


\subsubsection{Random Image Transformation}
Inspired by \cite{}, we randomly transform the input image at each iteration. Let $\Upsilon(\cdot)$ denote the transformation operations. The adversarial image at each iteration is then obtained using
\begin{equation}
    \I^{adv}_{t+1} = {\tt clip} \{ \I^{adv}_{t} - \alpha \cdot \text{sign}(\nabla_{\I^{adv}} (L(\Upsilon(\I^{adv}_t), \H^{gt}; \theta)) \}.
\end{equation}
The transformations used in our method is random resizing and padding, which are demonstrated more effective than other operations in \cite{}. 

\subsubsection{Diverse Attacking}
To further mitigate the over-fit phenomenon, we incorporate Momentum Iterative Fast Gradient Sign Method (MI-FGSM) together with I-FGSM. The MI-FGSM is similar to I-FGSM but integrates momentum, which is defined as
% \begin{equation}
% \begin{array}{cc}
%      &   m_{t+1} = \lambda \cdot m_t + \frac{\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta))}{||\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta))||_1}. \\
%      &  \I^{adv}_{t+1} = {\tt clip} \{ \I^{adv}_{t} - \alpha \cdot \text{sign}(m_{t+1}) \}.
% \end{array}
% \label{eq:5}
% \end{equation}
At each iteration, we randomly select one of these methods to generate adversarial image.
The overview of our TRANS-LAA method is shown in Algorithm \ref{alg:trans-laa}. Note the $
\rho_1, \rho_2, \rho_3$ are probabilities of applying each strategy respectively.

\begin{algorithm}[t]
\caption{\footnotesize \em Overview of Transferable  Landmark  Adversarial  Attack  (TRANS-LAA) method.}
\label{alg:trans-laa}
\footnotesize{
	\begin{algorithmic}[1]
		\Require {Landmark detector ${\F}_\theta$; benign image $\I$; perturbed image $\I^{adv}$; maximal iteration number $T$}
		\State ${\I}^{adv}_0 = {\I}, t = 0$
		\While{$t \leq T \;\text{and} \; ||{\I}^{adv}_{t+1} - \I|| \leq \epsilon$}
		\State $L(\I^{adv}, \H^{gt}; \theta) = \left\{ {\begin{array}{ll}
		     \text{cosine}(\F_{\theta}(\I^{adv}), \H^{gt}), & \rho_1 \\
		     \text{cosine}(\phi \circ \F_{\theta}(\I^{adv}), \phi \circ \H^{gt}), & 1 - \rho_1.
		\end{array}\right.$ \Comment{Random Gated Loss}
		\vspace{0.2cm}
		\State $\I^{adv} = \left\{ {\begin{array}{ll}
		     \I^{adv}, & \rho_2 \\
		     \Upsilon(\I^{adv}), & 1 - \rho_2.
		\end{array}\right.$ \Comment{Random Image Transformation}
		\vspace{0.2cm}
% 		\State $\I^{adv}_{t+1} =  \left\{ {\begin{array}{ll}
% 		     {\tt clip} \{ \I^{adv}_{t} - \alpha \cdot \text{sign}(\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta)) \}, & \rho_3 \\
% 		     {\tt clip} \{ \I^{adv}_{t} - \alpha \cdot \text{sign}(m_{t+1}) \}, & 1 - \rho_3.
% 		\end{array}\right.$
		\State $\Delta \I_t =  \left\{ {\begin{array}{ll}
		     \alpha \cdot \text{sign}(\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta)) \}, & \rho_3 \\
		     \alpha \cdot \text{sign}(\lambda \cdot m_t + \frac{\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta))}{||\nabla_{\I^{adv}} (L(\I^{adv}_t, \H^{gt}; \theta))||_1})} \}, & 1 - \rho_3
		\end{array}\right.$ \Comment{Diverse Attacking.}
	    \vspace{0.2cm}
	    \State $\I^{adv}_{t+1} = {\tt clip} \{ \I^{adv}_{t} - \Delta \I_t \}$
	    \vspace{0.2cm}
		\State $t = t + 1$
		\EndWhile
		\Ensure Adversarial perturbed image ${\I}^{adv}_t$
    \end{algorithmic}}
\end{algorithm}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\section{Experiments}

\subsection{Experimental Settings}

\subsubsection{Datasets} To demonstrate the effectiveness of our method on protecting against DeepFake generation, we conduct experiments on Celeb-DF dataset \cite{}, which contains $590$ original and $5,639$ high-quality DeepFake videos of $59$ celebrities. Each video contains one subject with various head pose and facial expression. In our experiment, we utilize the DeepFake algorithm described in Celeb-DF to synthesize DeepFake videos using original and attacked videos respectively. For simplicity, we select six identities ($xx$ videos, $xx$ frames in total) for evaluation. 

\subsubsection{Evaluations Metrics}   
We evaluate our method under two metrics: Normalized Mean Error (NME) and Structural Similarity (SSIM). 
The evaluation pipeline is shown in Fig.\ref{}.

\begin{enumerate}
    \item[-] NME is the average distance between detected landmarks attacked by our method and original detected ones which is then normalized by the distance between the leftmost key point in left eye and the rightmost key point in right eye. The higher NME score indicates the landmarks are not detected precisely, which reflects the higher attacking performance.
    \item[-] SSIM measures the image quality. We calculate the SSIM score between the synthesized DeepFake images attacked by our method and original DeepFake images to see whether the quality is affected. The lower score indicates the quality of DeepFake image is degraded.   
\end{enumerate}



\subsubsection{Landmark detectors} We validate our method on three state-of-the-art CNN based landmark detectors: {\tt FAN} \cite{bulat2017far}, {\tt HRNet} \cite{sun2019deep}, {\tt AVS-SAN} \cite{dong2018style}. All these detectors have different architectures and are trained on WLFW dataset \cite{}\footnote{Wider Facial Landmarks in-the-wild (WFLW) dataset contains $10,000$ faces ($7,500$ for training and $2,500$ for testing) and each face has $98$ facial landmarks.}. 

% Specifically, the base network of FAN is a stack of four Hour-Glass structures \cite{}. In our experiment, we use one Hour-Glass structure for simplicity. HRNet is the architecture that consists of parallel high-to-low resolution sub-networks with repeated information exchange across multi-resolution subnetworks
% (multi-scale fusion).

Moreover, to verify the effectiveness of our method on black-box attacking the real-world applications, we apply our method to attack the public packages: {\tt Face-alignment} \cite{}.

% \subsubsection{Datasets} We utilize Wider Facial Landmarks in-the-wild (WFLW) dataset for our experiments. This dataset contains $10,000$ faces ($7,500$ for training and $2,500$ for testing) and each face has $98$ facial landmarks. All of these landmark detectors are trained on this dataset using the training set. For our attacking experiments, we randomly select $1,000$ images from the testing set to demonstrate the efficacy of our method.



\subsubsection{Implementation details} Our method is implemented by PyTorch 1.0 \cite{} on Ubuntu 18.04, with one Nvidia xxx GPU. Following the previous works \cite{luo2015foveation,xie2019improving}, we set the maximum perturbation budget $\epsilon = 15$. The other parameters in our method is set as following: The maximum iteration number $T = 20$; The step size $\alpha = 1$; The scaling factor $\lambda$ in MI-FGSM randomly selected from $(0, 1]$. The probabilities of three strategies in our method $\rho_1 = \rho_2 = \rho_3 = 0.5$.

% \subsection{White-box attack}

\begin{table}[t]
	\centering
    \caption{WLFW dataset}
    \label{tab:score}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & FAN & HRNet & AVS-SAN \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & 0.1023 & 0.1057 & 0.1533 \\
        \hline
        \multicolumn{2}{|c||}{Random} & - & - & - \\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.1133 & 0.1134 & 0.1528 \\
                             & I-FGSM & 0.8531 & 0.1242 & 0.1618 \\
                             & MI-FGSM & 0.8467 & 0.1473 & 0.1689 \\
                             & TI-FGSM & 0.6027 & 0.1371 & 0.1688 \\
                             & Ours & 0.6148 & 0.1481 & 0.1748 \\   
        \hline
        \hline
        \multirow{5}{*}{HRNet} & FGSM & 0.1032 & 0.1170 & 0.1511 \\
                             & I-FGSM & 0.1051 & 0.8146 & 0.1581 \\
                             & MI-FGSM & 0.1085 & 0.8092 & 0.1618 \\
                             & TI-FGSM & 0.1181 & 0.5754 & 0.1670 \\
                             & Ours & 0.1214 & 0.6024 & 0.1624 \\   
        \hline
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & 0.1422 & 0.1324 & 0.2730 \\
                             & I-FGSM & 0.205 & 0.1210 & 0.7547 \\
                             & MI-FGSM & 0.1398 & 0.1290 & 0.7607 \\
                             & TI-FGSM & 0.1292 & 0.1252 & 0.5540 \\
                             & Ours & 0.1311 & 0.1347 & 0.5728 \\   
        \hline
        \hline
        \multirow{5}{*}{Ensemble(2)} & FGSM & 0.1043 & 0.1139 & 0.1523 \\
                             & I-FGSM & 0.1161 & 0.1285 & 0.1609 \\
                             & MI-FGSM & 0.1271 & 0.1466 & 0.1639 \\
                             & TI-FGSM & 0.1264 & 0.1413 & 0.1756 \\
                             & Ours & 0.1344 & 0.1582 & 0.1854 \\   
        \hline
        \hline
        \multirow{5}{*}{Ensemble(3)} & FGSM & 0.1107 & 0.1098 & 0.1640 \\
                             & I-FGSM & 0.6457 & 0.7421 & 0.5195\\
                             & MI-FGSM & 0.6382 & 0.7416 & 0.5354 \\
                             & TI-FGSM & 0.4801 & 0.5323 & 0.3106 \\
                             & Ours & 0.4727 & 0.5167 & 0.3643 \\   
        \hline
        \end{tabular}
        % }
\end{table}


\begin{table}[t]
	\centering
    \caption{CelebAHQ dataset}
    \label{tab:score_celebahq}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & FAN & HRNet & AVS-SAN \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & 0.0602 & 0.0629 & 0.0097 \\
        \hline
        \multicolumn{2}{|c||}{Random} & - & - & - \\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.0741 & 0.0611 & 0.0179 \\
                             & I-FGSM & 0.8205 & 0.0678 & 0.0185 \\
                             & MI-FGSM & 0.8244 & 0.0695 & 0.0216 \\
                             & TI-FGSM & 0.4275 & 0.0685 & 0.0199 \\
                             & Ours & 0.4373 & 0.0683 & 0.0210 \\   
        \hline
        \hline
        \multirow{5}{*}{HRNet} & FGSM & 0.0587 & 0.0632 & 0.0149 \\
                             & I-FGSM & 0.0595 & 0.8065 & 0.0114 \\
                             & MI-FGSM & 0.0590 & 0.8004 & 0.0131 \\
                             & TI-FGSM & 0.0585 & 0.5468 & 0.0133 \\
                             & Ours & 0.0589 & 0.5226 & 0.0141 \\   
        \hline
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & 0.0687 & 0.0615  & 0.0436 \\
                             & I-FGSM & 0.0734 & 0.0661 & 0.6691 \\
                             & MI-FGSM & 0.0774 & 0.0674 & 0.6550 \\
                             & TI-FGSM & 0.0688 & 0.0657 & 0.4206 \\
                             & Ours & 0.0699 & 0.0656 & 0.4557 \\   
        \hline
        \hline
        \multirow{5}{*}{Ensemble(2)} & FGSM & 0.0586 & 0.0611 & 0.0173 \\
                             & I-FGSM & 0.0630 & 0.0725 & 0.0177 \\
                             & MI-FGSM & 0.0644 & 0.0757 & 0.0201 \\
                             & TI-FGSM & 0.0604 & 0.0690 & 0.0179 \\
                             & Ours & 0.0623 & 0.0695 & 0.0192 \\   
        \hline
        \hline
        \multirow{5}{*}{Ensemble(3)} & FGSM & 0.0728 & 0.0596 & 0.0175 \\
                             & I-FGSM & 0.6063 & 0.7663 & 0.1861\\
                             & MI-FGSM & 0.6315 & 0.7683 & 0.2280 \\
                             & TI-FGSM & 0.2610 & 0.4586 & 0.0716 \\
                             & Ours & 0.2767 & 0.4423 & 0.0904 \\   
        \hline
        \end{tabular}
        % }
\end{table}


\begin{table}[t]
	\centering
    \caption{CelebAHQ dataset img2vid2img}
    \label{tab:score_celebahq_vides_compressed}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & FAN & HRNet & AVS-SAN \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & 0.0602 & 0.0629 & 0.0097 \\
        \hline
        \multicolumn{2}{|c||}{Random} & - & - & - \\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.0704 & 0.0611 & 0.0179 \\
                             & I-FGSM & 0.4956 & 0.0678 & 0.0185 \\
                             & MI-FGSM & 0.6652 & 0.0695 & 0.0216 \\
                             & TI-FGSM & 0.2530 & 0.0685 & 0.0199 \\
                             & Ours & 0.2750 & 0.0683 & 0.0210 \\   
        \hline
        \hline
        \multirow{5}{*}{HRNet} & FGSM & 0.0587 & 0.0606 & 0.0149 \\
                             & I-FGSM & 0.0595 & 0.1649 & 0.0114 \\
                             & MI-FGSM & 0.0590 & 0.5001 & 0.0131 \\
                             & TI-FGSM & 0.0585 & 0.2068 & 0.0133 \\
                             & Ours & 0.0589 & 0.2435 & 0.0141 \\   
        \hline
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & 0.0687 & 0.0615  & 0.0430 \\
                             & I-FGSM & 0.0734 & 0.0661 & 0.6301 \\
                             & MI-FGSM & 0.0774 & 0.0674 & 0.6323 \\
                             & TI-FGSM & 0.0688 & 0.0657 & 0.3677 \\
                             & Ours & 0.0699 & 0.0656 & 0.4011 \\   
        \hline
        \hline
        \multirow{5}{*}{Ensemble(2)} & FGSM & 0.0586 & 0.0611 & 0.0173 \\
                             & I-FGSM & 0.0630 & 0.0725 & 0.0177 \\
                             & MI-FGSM & 0.0644 & 0.0757 & 0.0201 \\
                             & TI-FGSM & 0.0604 & 0.0690 & 0.0179 \\
                             & Ours & 0.0623 & 0.0695 & 0.0192 \\   
        \hline
        \hline
        \multirow{5}{*}{Ensemble(3)} & FGSM & 0.0728 & 0.0596 & 0.0175 \\
                             & I-FGSM & 0.6063 & 0.7663 & 0.1861\\
                             & MI-FGSM & 0.6315 & 0.7683 & 0.2280 \\
                             & TI-FGSM & 0.2610 & 0.4586 & 0.0716 \\
                             & Ours & 0.2767 & 0.4423 & 0.0904 \\   
        \hline
        \end{tabular}
        % }
\end{table}





% \subsection{Black-box attack}

\begin{table}[t]
	\centering
    \caption{WLFW}
    \label{tab:score}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & Dlib & OpenCV & Face-alignment \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & 0 & - & - \\
        \hline
        \hline
        \multirow{5}{*}{FAN*} & FGSM & 0.0487 & - & - \\
                             & I-FGSM & 0.0329 & - & - \\
                             & MI-FGSM & 0.0383 & - & - \\
                             & TI-FGSM & 0.0344 & - & - \\
                             & Ours & 0.0465 & - & - \\   
        \hline
        \hline
        \multirow{5}{*}{FAN} & FGSM & - & - & - \\
                             & I-FGSM & - & - & - \\
                             & MI-FGSM & - & - & - \\
                             & TI-FGSM & - & - & - \\
                             & Ours & - & - & - \\  
        \hline
        \hline
        \multirow{5}{*}{HRNet} & FGSM & - & - & - \\
                             & I-FGSM & - & - & - \\
                             & MI-FGSM & - & - & - \\
                             & TI-FGSM & - & - & - \\
                             & Ours & - & - & - \\   
        \hline
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & - & - & - \\
                             & I-FGSM & - & - & - \\
                             & MI-FGSM & - & - & - \\
                             & TI-FGSM & - & - & - \\
                             & Ours & - & - & - \\   
        \hline
        % \hline
        % \multirow{5}{*}{Ensemble} & FGSM & - & - & - \\
        %                      & I-FGSM & - & - & - \\
        %                      & MI-FGSM & - & - & - \\
        %                      & TI-FGSM & - & - & - \\
        %                      & Ours & - & - & - \\   
        % \hline
        \end{tabular}
        % }
\end{table}




% \subsection{ es facial landmarks for recognition. 

\subsection{Results}
Disturbing face alignment, so the input face is not correct. It also affects the final masking as which is created based on facial landmarks.

1. Generation quality: SSIM with the regular generated face and attacked face.
2. Show demos the masking is failed.

\subsection{Ablation Study}
Black-box attack performance:
step size; probability 

\subsection{Robustness Analysis}

\subsubsection{Image compression}
\subsubsection{Video compression}

\section{Conclusion}

\bibliographystyle{IEEEtran}
% argument is your BibTeX string definitions and bibliography database(s)
\bibliography{ref}



\begin{table}[t]
	\centering
    \caption{NME/SSIM-align/SSIM-output/SSIM-mask on Celeb-DF dataset}
    \label{tab:nme for celebdf}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & FAN & HRNet & AVS-SAN \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & 0.034 & 0.0 & 0.0087 \\
        \hline
        \multicolumn{2}{|c||}{Random} & - & - & - \\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.054 & 0.030 & 0.089 \\
                             & I-FGSM & 0.85 & 0.035 & 0.092 \\
                             & MI-FGSM & 0.86 & 0.045 & 0.096 \\
                             & TI-FGSM & 0.444 & 0.053 & 0.098 \\
                             & Ours & 0.452 & 0.058 & 0.099 \\   
        \hline
        \hline
        \multirow{5}{*}{HRNet} & FGSM & 0.039 & 0.038 & 0.088 \\
                             & I-FGSM & 0.037 & 0.873 & 0.088 \\
                             & MI-FGSM & 0.041 & 0.881 & 0.089 \\
                             & TI-FGSM & 0.044 & 0.622 & 0.091 \\
                             & Ours & 0.047 & 0.601 & 0.092 \\   
        \hline
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & 0.057 & 0.042  & 0.101 \\
                             & I-FGSM & 0.051 & 0.033 & 0.921 \\
                             & MI-FGSM & 0.061 & 0.0406 & 0.922 \\
                             & TI-FGSM & 0.055 & 0.038 & 0.676 \\
                             & Ours & 0.059 & 0.041 & 0.711 \\   
        \hline
  
        \end{tabular}
        % }
\end{table}


\begin{table}[t]
	\centering
    \caption{SSIM_mask on Celeb-DF dataset}
    \label{tab:SSIM_mask for celebdf}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & FAN & HRNet & AVS-SAN \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & - &  & 0.0087 \\
        \hline
        \multicolumn{2}{|c||}{Random} & - & - & - \\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.054 & 0.030 & 0.089 \\
                             & I-FGSM & 0.85 & 0.035 & 0.092 \\
                             & MI-FGSM & 0.86 & 0.045 & 0.096 \\
                             & TI-FGSM & 0.444 & 0.053 & 0.098 \\
                             & Ours & 0.452 & 0.058 & 0.099 \\   
        \hline
        \hline
        \multirow{5}{*}{HRNet} & FGSM & 0.039 & 0.038 & 0.088 \\
                             & I-FGSM & 0.037 & 0.873 & 0.088 \\
                             & MI-FGSM & 0.041 & 0.881 & 0.089 \\
                             & TI-FGSM & 0.044 & 0.622 & 0.091 \\
                             & Ours & 0.047 & 0.601 & 0.092 \\   
        \hline
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & 0.057 & 0.042  & 0.101 \\
                             & I-FGSM & 0.051 & 0.033 & 0.921 \\
                             & MI-FGSM & 0.061 & 0.0406 & 0.922 \\
                             & TI-FGSM & 0.055 & 0.038 & 0.676 \\
                             & Ours & 0.059 & 0.041 & 0.711 \\   
        \hline
  
        \end{tabular}
        % }
\end{table}






\end{document}


\begin{table}[t]
	\centering
    \caption{300-W dataset}
    \label{tab:score}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & FAN & HRNet & AVS-SAN \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & 0 & 0 & 0 \\
        \hline
        \multicolumn{2}{|c||}{Random} & - & - & - \\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.101 & 0.103 & 0.148 \\
                             & I-FGSM & 0.868 & 0.112 & 0.163 \\
                             & MI-FGSM & 0.865 & 0.132 & 0.177 \\
                             & TI-FGSM & 0.634 & 0.129 & 0.173 \\
                             & Ours & 0.630 & 0.180 & 0.194 \\   
        \hline
        \hline
        \multirow{5}{*}{HRNet} & FGSM & 0.092 & 0.109 & 0.146 \\
                             & I-FGSM & 0.094 & 0.826 & 0.154 \\
                             & MI-FGSM & 0.097 & 0.815 & 0.154 \\
                             & TI-FGSM & 0.106 & 0.601 & 0.161 \\
                             & Ours & 0.129 & 0.617 & 0.181 \\   
        \hline
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & 0.131 & 0.121 & 0.239 \\
                             & I-FGSM & 0.114 & 0.110 & 0.776 \\
                             & MI-FGSM & 0.128 & 0.120 & 0.786 \\
                             & TI-FGSM & 0.118 & 0.119 & 0.528 \\
                             & Ours & 0.144 & 0.163 & 0.599 \\   
        \hline
        \hline
        \multirow{5}{*}{Ensemble(2)} & FGSM & 0.099 & 0.102 & 0.145 \\
                             & I-FGSM & 0.098 & 0.103 & 0.155 \\
                             & MI-FGSM & 0.102 & 0.111 & 0.159 \\
                             & TI-FGSM & 0.102 & 0.110 & 0.161 \\
                             & Ours & 0.104 & 0.116 & 0.162 \\   
        \hline
        \hline
        \multirow{5}{*}{Ensemble(3)} & FGSM & 0.089 & 0.097 & 0.205 \\
                             & I-FGSM & 0.184 & 0.155 & 0.360 \\
                             & MI-FGSM & 0.249 & 0.220 & 0.453 \\
                             & TI-FGSM & 0.209 & 0.217 & 0.287 \\
                             & Ours & 0.222 & 0.229 & 0.311 \\   
        \hline
        \end{tabular}
        % }
\end{table}


\begin{table}[t]
	\centering
    \caption{300-W}
    \label{tab:score}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & Dlib & OpenCV & Face-alignment \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & 0 & - & - \\
        \hline
        \hline
        \multirow{5}{*}{FAN*} & FGSM & - & - & - \\
                             & I-FGSM & - & - & - \\
                             & MI-FGSM & - & - & - \\
                             & TI-FGSM & - & - & - \\
                             & Ours & - & - & - \\   
        \hline
        \hline
        \multirow{5}{*}{FAN} & FGSM & - & - & - \\
                             & I-FGSM & - & - & - \\
                             & MI-FGSM & - & - & - \\
                             & TI-FGSM & - & - & - \\
                             & Ours & - & - & - \\  
        \hline
        \hline
        \multirow{5}{*}{HRNet} & FGSM & - & - & - \\
                             & I-FGSM & - & - & - \\
                             & MI-FGSM & - & - & - \\
                             & TI-FGSM & - & - & - \\
                             & Ours & - & - & - \\   
        \hline
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & - & - & - \\
                             & I-FGSM & - & - & - \\
                             & MI-FGSM & - & - & - \\
                             & TI-FGSM & - & - & - \\
                             & Ours & - & - & - \\   
        \hline
        % \hline
        % \multirow{5}{*}{Ensemble} & FGSM & - & - & - \\
        %                      & I-FGSM & - & - & - \\
        %                      & MI-FGSM & - & - & - \\
        %                      & TI-FGSM & - & - & - \\
        %                      & Ours & - & - & - \\   
        % \hline
        \end{tabular}
        % }
\end{table}



\begin{table*}[t]
    \centering
    \caption{CelebDF dataset ori-img, NME-SSIMIN-SSIMOUT_1}
    \label{tab:score_celebahq_vides_compressed_1}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multicolumn{2}{|c||}{Attacks} & FAN & HRNet & AVS-SAN \\
        \hline
        \hline
        \multicolumn{2}{|c||}{None} & 0.0336 & 0.0000 & 0.0867 \\
        \hline
        \multicolumn{2}{|c||}{Random} & - & - & - \\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.0538, 0.5240\rightarrow0.7311 & 0.0296, 0.5240\rightarrow0.7309 & 0.0891, 0.5240\rightarrow0.7284 \\
                             & I-FGSM & 0.8472, 0.8841\rightarrow0.7077 &0.0349, 0.8841\rightarrow0.9333 & 0.0918, 0.8841\rightarrow0.9337 \\
                             & MI-FGSM & 0.8608, 0.8097\rightarrow0.6846 & 0.0462, 0.8097\rightarrow0.8910 & 0.0954, 0.8097\rightarrow0.8909 \\
                             & TI-FGSM & 0.4601, 0.8970\rightarrow0.7821 & 0.0497, 0.8970\rightarrow0.9340 & 0.0967, 0.8970\rightarrow0.9354 \\
                             & Ours & 0.4728, 0.8829\rightarrow0.7737 & 0.0536, 0.8829\rightarrow0.9249 & 0.0981, 0.8829\rightarrow0.9281 \\

        %  & MI-FGSM & 0.0407, 0.7815\rightarrow0.8856 & 0.8740, 0.7815\rightarrow0.6654 & 0.0896, 0.7815\rightarrow0.8830 \\  

        %  & TI-FGSM & 0.0410, 0.8825\rightarrow0.9349 & 0.6107, 0.8825\rightarrow0.7424 & 0.0898, 0.8825\rightarrow0.9342 \\

        \end{tabular}
        % }
\end{table*}



\begin{table*}[t]
    \centering
    \caption{CelebDF dataset ori-img, NME-SSIMIN-SSIMOUT_2}
    \label{tab:score_celebahq_vides_compressed_2}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multirow{5}{*}{HRNet} & FGSM & 0.0398, 0.4635\rightarrow0.7192 & 0.0384, 0.4635\rightarrow0.7124 & 0.0885, 0.4635\rightarrow0.7115 \\
                             & I-FGSM & 0.0375, 0.8770\rightarrow0.9348 & 0.8804, 0.8770\rightarrow0.7020 & 0.0883, 0.8770\rightarrow0.9335 \\
                             & MI-FGSM & 0.0407, 0.7815\rightarrow0.8856 & 0.8740, 0.7815\rightarrow0.6654 & 0.0896, 0.7815\rightarrow0.8830 \\
                             & TI-FGSM & 0.0410, 0.8825\rightarrow0.9349 & 0.6107, 0.8825\rightarrow0.7424 & 0.0898, 0.8825\rightarrow0.9342 \\
                             & Ours & 0.0422, 0.8598\rightarrow0.9228 & 0.6063, 0.8598\rightarrow0.7403 & 0.0902, 0.8598\rightarrow0.9219 \\   

        \end{tabular}
\end{table*}


\begin{table*}[t]
    \centering
    \caption{CelebDF dataset ori-img, NME-SSIMIN-SSIMOUT_3}
    \label{tab:score_celebahq_vides_compressed_3}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & 0.0578, 0.4897\rightarrow0.7056 & 0.0417, 0.4897\rightarrow0.7053  & 0.1017, 0.4897\rightarrow0.6970 \\
                             & I-FGSM & 0.0516, 0.8606\rightarrow0.9198 & 0.0328, 0.8606\rightarrow0.9205 & 0.9210, 0.8606\rightarrow0.7294 \\
                             & MI-FGSM & 0.0607, 0.7825\rightarrow0.8718 & 0.0405, 0.7825\rightarrow0.8745 & 0.9228, 0.782\rightarrow0.6946 \\
                             & TI-FGSM & 0.0545, 0.8833\rightarrow0.9248 & 0.0370, 0.8833\rightarrow0.9267 & 0.6694, 0.8833\rightarrow0.7888 \\
                             & Ours & 0.0556, 0.8712\rightarrow0.9178 & 0.0372, 0.8712\rightarrow0.9201 & 0.7029, 0.8712\rightarrow0.7752 \\  

        \end{tabular}
\end{table*}



\begin{table*}[t]
    \centering
    \caption{CelebDF dataset raw-img, NME-SSIMIN-SSIMOUT_1}
    \label{tab:score_celebahq_vides_compressed_raw_1}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.0486, 0.5748\rightarrow0.7571 & 0.0287, 0.5748\rightarrow0.7563  & 0.0891, 0.5748\rightarrow0.7544 \\
                             & I-FGSM & 0.4396, 0.9016\rightarrow0.7799 & 0.0324, 0.9016\rightarrow0.9410 & 0.0916, 0.9016\rightarrow0.9413 \\
                             & MI-FGSM & 0.7019, 0.8423\rightarrow0.7132 & 0.0436, 0.8423\rightarrow0.9071 & 0.0947, 0.8423\rightarrow0.9072 \\
                             & TI-FGSM & 0.2418, 0.9076\rightarrow0.8663 & 0.0443, 0.9076\rightarrow0.9399 & 0.0956, 0.9076\rightarrow0.9408 \\
                             & Ours & 0.2684, 0.8974\rightarrow0.8482 & 0.0490, 0.8974\rightarrow0.9327 & 0.0970, 0.8974\rightarrow0.9351 \\  

        \end{tabular}
\end{table*}


\begin{table*}[t]
    \centering
    \caption{CelebDF dataset raw-img, NME-SSIMIN-SSIMOUT_2}
    \label{tab:score_celebahq_vides_compressed_raw2}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multirow{5}{*}{HRNET} & FGSM & 0.0393, 0.5174\rightarrow0.7469 & 0.0345, 0.5174\rightarrow0.7409  & 0.0885, 0.5174\rightarrow0.7402 \\
                             & I-FGSM & 0.0369, 0.9180\rightarrow0.9537 & 0.1001, 0.9180\rightarrow0.9384 & 0.0882, 0.9180\rightarrow0.9528 \\
                             & MI-FGSM & 0.0398, 0.8352\rightarrow0.9117 & 0.4103, 0.8352\rightarrow0.7848 & 0.0892, 0.8352\rightarrow0.9097 \\
                             & TI-FGSM & 0.0394, 0.9165\rightarrow0.9510 & 0.1698, 0.9165\rightarrow0.9095 & 0.0893, 0.9165\rightarrow0.9505 \\
                             & Ours & 0.0405, 0.8998\rightarrow0.9422 & 0.2200, 0.8998\rightarrow0.8825 & 0.0897, 0.8998\rightarrow0.9415 \\  

        \end{tabular}
\end{table*}


\begin{table*}[t]
    \centering
    \caption{CelebDF dataset raw-img, NME-SSIMIN-SSIMOUT_3}
    \label{tab:score_celebahq_vides_compressed_raw_3}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM &0.0567, 0.5211\rightarrow0.7226 & 0.0412, 0.5211\rightarrow0.7217  & 0.1011, 0.5211\rightarrow0.7150 \\
                             & I-FGSM & 0.0497, 0.8717\rightarrow0.9253 & 0.0322, 0.8717\rightarrow0.9257 & 0.8782, 0.8717\rightarrow0.7433 \\
                             & MI-FGSM & 0.0587, 0.8020\rightarrow0.8827 & 0.0407, 0.8020\rightarrow0.8843 & 0.9019, 0.8020\rightarrow0.7070 \\
                             & TI-FGSM & 0.0518, 0.8908\rightarrow0.9297 & 0.0346, 0.8908\rightarrow0.9315 & 0.5964, 0.8908\rightarrow0.8005 \\
                             & Ours & 0.0530, 0.8813\rightarrow0.9238 & 0.0360, 0.8813\rightarrow0.9257 & 0.6312, 0.8813\rightarrow0.7900 \\  

        \end{tabular}
\end{table*}



\begin{table*}[t]
    \centering
    \caption{CelebDF dataset c23-img, NME-SSIMIN-SSIMOUT_1}
    \label{tab:score_celebahq_vides_compressed_c23_1}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multirow{5}{*}{FAN} & FGSM & 0.0486, 0.5799\rightarrow0.7602 & 0.0285, 0.5799\rightarrow0.7594  & 0.0892, 0.5799\rightarrow0.7575 \\
                             & I-FGSM & 0.2605, 0.9111\rightarrow0.8531 & 0.0313, 0.9111\rightarrow0.9469 & 0.0913, 0.9111\rightarrow0.9471 \\
                             & MI-FGSM & 0.5881, 0.8536\rightarrow0.7338 & 0.0420, 0.8536\rightarrow0.9146 & 0.0944, 0.8536\rightarrow0.9142 \\
                             & TI-FGSM & 0.1886, 0.9161\rightarrow0.8942 &0.0415, 0.9161\rightarrow0.9456 & 0.0950, 0.9161\rightarrow0.9465 \\
                             & Ours & 0.2144, 0.9070\rightarrow0.8764 & 0.0461, 0.9070\rightarrow0.9394 & 0.0964, 0.9070\rightarrow0.9413 \\  

        \end{tabular}
\end{table*}


\begin{table*}[t]
    \centering
    \caption{CelebDF dataset c23-img, NME-SSIMIN-SSIMOUT_2}
    \label{tab:score_celebahq_vides_compressed_c23_2}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multirow{5}{*}{HRNET} & FGSM & 0.0395, 0.5202\rightarrow0.7486 & 0.0346, 0.5202\rightarrow0.7424  & 0.0885, 0.5202\rightarrow0.7418 \\
                             & I-FGSM & 0.0367, 0.9256\rightarrow0.9580 & 0.0577, 0.9256\rightarrow0.9526 & 0.0884, 0.9256\rightarrow0.9571 \\
                             & MI-FGSM & 0.0394, 0.8427\rightarrow0.9159 & 0.1991, 0.8427\rightarrow0.86755 & 0.0894, 0.8427\rightarrow0.9137 \\
                             & TI-FGSM & 0.0387, 0.9244\rightarrow0.9557 & 0.0995, 0.9244\rightarrow0.9359 & 0.0893, 0.9244\rightarrow0.9552 \\
                             & Ours & 0.0396, 0.9084\rightarrow0.9474 & 0.1316, 0.9084\rightarrow0.9168 & 0.0897, 0.9084\rightarrow0.9467 \\  

        \end{tabular}
\end{table*}


\begin{table*}[t]
    \centering
    \caption{CelebDF dataset c23-img, NME-SSIMIN-SSIMOUT_3}
    \label{tab:score_celebahq_vides_compressed_c23_3}
    \small
    % \resizebox{0.8\linewidth}{!}{
    \begin{tabular}{|cc||c|c|c|}

        % \multirow{2}*{Methods$\downarrow$ Datasets$\rightarrow$} & \multirow{2}*{UADFV} & \multicolumn{2}{c|}{DF-TIMIT} & \multirow{2}*{FF-DF} & \multirow{2}*{DFD} & \multirow{2}*{DFDC} & \multirow{2}*{Celec-DF} \\
        % \cline{3-4} 
        %  & & LQ & HQ & & & &\\
        \hline
        \multirow{5}{*}{AVS-SAN} & FGSM & 0.0566, 0.5266\rightarrow0.7264 & 0.0413, 0.5266\rightarrow0.7255
 & 0.1011, 0.5266\rightarrow0.7189 \\
                             & I-FGSM & 0.0486, 0.8846\rightarrow0.9331 & 0.0322, 0.8846\rightarrow0.9333 & 0.8303, 0.8846\rightarrow0.7587 \\
                             & MI-FGSM & 0.0574, 0.8171\rightarrow0.8921 & 0.0405, 0.8171\rightarrow0.8933 & 0.8858, 0.8171\rightarrow0.7178 \\
                             & TI-FGSM &0.0498, 0.9016\rightarrow0.9368 & 0.0335, 0.9016\rightarrow0.9383
 & 0.5462, 0.9016\rightarrow0.8136 \\
                             & Ours & 0.0517, 0.8929\rightarrow0.9311 & 0.0349, 0.8929\rightarrow0.9331 & 0.5815, 0.8929\rightarrow0.8038 \\  

        \end{tabular}
\end{table*}




















